Leptonic and Semileptonic D-Decays

Recent results in leptonic and semileptonic D decays by BaBar, Belle, CLEO, and FOCUS are reviewed and compared with theoretical predictions.

==> abstract.txt <==
Recent results in leptonic and semileptonic decays by BaBar, Belle,
CLEO, and FOCUS are reviewed and compared with theoretical predictions. 

